DIAR: Removing Uninteresting Bytes from Seeds in Software Fuzzing

Software fuzzing mutates bytes in the test seeds to explore different behaviors of the program under test. Initial seeds can have great impact on the performance of a fuzzing campaign. Mutating a lot of uninteresting bytes in a large seed wastes the fuzzing resources. In this paper, we present the preliminary results of our approach that aims to improve the performance of fuzzers through identifying and removing uninteresting bytes in the seeds. In particular, we present DIAR, a technique that reduces the size of the seeds based on their coverage. Our preliminary results suggest fuzzing campaigns that start with reduced seeds, find new paths faster, and can produce higher coverage overall.

==> notes.txt <==
\begin{comment}
\begin{itemize}
    \item [RQ]How much seeds can be reduced?
    \item Compare the number of failures.
    \item Compare trends in path exploration and saturation.
    \item Compare Fuzzer's  memory usage
    \item[RQ1] Can we cover more paths over the same duration while fuzzing with reduced input test cases than we do with un-reduced input test cases?
    \item[RQ2] Can we cover more higher quality paths over the same duration while fuzzing with reduced input test cases than we do with un-reduced test cases?
    \item[RQ3] Can we save on memory usage while fuzzing with reduced input test cases than we do with un-reduced test cases?
    \item[RQ4] Can replacing intermediate test cases generated during fuzzing with reduced versions improve the efficiency of the fuzzing process?
\end{itemize}
\end{comment}

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

